AMPS: An Augmented Matrix Formulation for Principal Submatrix Updates with Application to Power Grids

We present AMPS, an augmented matrix approach to update the solution to a linear system of equations when the matrix is modified by a few elements within a principal submatrix. This problem arises in the dynamic security analysis of a power grid, where operators need to perform N - k contingency analysis, i.e., determine the state of the system when exactly k links from N fail. Our algorithms augment the matrix to account for the changes in it, and then compute the solution to the augmented system without refactoring the modified matrix. We provide two algorithms, a direct method, and a hybrid direct-iterative method for solving the augmented system. We also exploit the sparsity of the matrices and vectors to accelerate the overall computation. We analyze the time complexity of both algorithms, and show that it is bounded by the number of nonzeros in a subset of the columns of the Cholesky factor that are selected by the nonzeros in the sparse right-hand-side vector. Our algorithms are compared on three power grids with PARDISO, a parallel direct solver, and CHOLMOD, a direct solver with the ability to modify the Cholesky factors of the matrix. We show that our augmented algorithms outperform PARDISO (by two orders of magnitude), and CHOLMOD (by a factor of up to 5). Further, our algorithms scale better than CHOLMOD as the number of elements updated increases. The solutions are computed with high accuracy. Our algorithms are capable of computing N - k contingency analysis on a 778 thousand bus grid, updating a solution with k = 20 elements in 16 milliseconds on an Intel Xeon processor.

==> case3120sp.dat <==
remove	gmres_t 	direct_t 	pardiso_t	cholmod_t  	gmres_res	direct_res	pardiso_res	cholmod_res	gmres_pp	gmres_aug	gmres_sol	direct_pp	direct_mat	direct_aug	direct_sol
1				1.09E-04	8.33E-05	1.01E-02	3.44E-04		2.36E-13	2.47E-13		1.48E-13		1.82E-13		2.85E-05	2.57E-05	5.48E-05	1.38E-05	6.84E-06		4.12E-06		5.86E-05
2				1.46E-04	9.99E-05	1.02E-02	4.43E-04		2.46E-13	2.50E-13		1.61E-13		1.60E-13		3.37E-05	5.73E-05	5.53E-05	1.72E-05	1.90E-05		4.61E-06		5.91E-05
3 			1.90E-04	1.21E-04	1.01E-02	4.98E-04		2.51E-13	2.50E-13		1.47E-13		1.85E-13		3.65E-05	9.71E-05	5.61E-05	1.91E-05	3.31E-05		5.75E-06		6.30E-05
4				2.25E-04	1.43E-04	1.00E-02	5.99E-04		2.16E-13	2.41E-13		1.33E-13		1.67E-13		3.73E-05	1.29E-04	5.85E-05	1.99E-05	5.53E-05		6.00E-06		6.13E-05
5				2.78E-04	1.60E-04	1.00E-02	6.73E-04		2.73E-13	2.43E-13		1.86E-13		1.95E-13		4.05E-05	1.80E-04	5.77E-05	2.16E-05	6.86E-05		6.95E-06		6.25E-05
6				3.22E-04	1.78E-04	1.01E-02	7.39E-04		2.56E-13	2.33E-13		1.50E-13		1.66E-13		4.26E-05	2.22E-04	5.74E-05	2.29E-05	8.31E-05		1.18E-05		6.01E-05
7				3.74E-04	2.00E-04	1.00E-02	8.37E-04		2.77E-13	2.54E-13		1.40E-13		1.93E-13		4.27E-05	2.71E-04	5.93E-05	2.37E-05	1.03E-04		1.30E-05		6.04E-05
8				4.33E-04	2.21E-04	9.99E-03	9.46E-04		2.69E-13	2.46E-13		1.61E-13		1.97E-13		4.32E-05	3.30E-04	5.98E-05	2.36E-05	1.22E-04		1.32E-05		6.13E-05
9				4.88E-04	2.50E-04	1.00E-02	1.06E-03		2.61E-13	2.57E-13		1.56E-13		1.87E-13		4.65E-05	3.82E-04	6.00E-05	2.48E-05	1.46E-04		1.57E-05		6.35E-05
10			5.46E-04	2.73E-04	1.00E-02	1.16E-03		2.73E-13	2.50E-13		1.73E-13		1.75E-13		4.47E-05	4.40E-04	6.11E-05	2.51E-05	1.70E-04		1.57E-05		6.21E-05


==> case777646.dat <==
remove	gmres_t 	direct_t 	pardiso_t	cholmod_t  	gmres_res	direct_res	pardiso_res	cholmod_res	gmres_pp	gmres_aug	gmres_sol	direct_pp	direct_mat	direct_aug	direct_sol	cholmod_fac	cholmod_sol
1				1.29E-02	1.41E-02	2.36E+00	1.89E-02		5.63E-12	5.63E-12		5.83E-12		5.31E-12		1.94E-03	1.42E-04	1.08E-02	2.05E-03	5.20E-05		1.99E-05		1.20E-02		6.30E-03		1.26E-02
2				1.30E-02	1.42E-02	2.33E+00	2.13E-02		5.76E-12	5.76E-12		5.83E-12		5.32E-12		1.96E-03	2.36E-04	1.08E-02	2.08E-03	9.68E-05		2.17E-05		1.20E-02		8.78E-03		1.26E-02
3 			1.32E-02	1.43E-02	2.44E+00	2.60E-02		5.86E-12	5.86E-12		5.83E-12		5.32E-12		1.99E-03	3.68E-04	1.08E-02	2.13E-03	1.63E-04		2.27E-05		1.20E-02		1.34E-02		1.26E-02
4				1.33E-02	1.44E-02	2.37E+00	2.98E-02		5.95E-12	5.97E-12		5.86E-12		5.38E-12		1.99E-03	4.97E-04	1.08E-02	2.16E-03	2.21E-04		2.33E-05		1.20E-02		1.72E-02		1.26E-02
5				1.34E-02	1.45E-02	2.37E+00	3.30E-02		6.01E-12	6.01E-12		5.88E-12		5.40E-12		2.00E-03	6.02E-04	1.08E-02	2.16E-03	2.77E-04		2.44E-05		1.20E-02		2.03E-02		1.26E-02
6				1.36E-02	1.46E-02	2.31E+00	3.62E-02		6.20E-12	6.18E-12		5.92E-12		5.44E-12		2.01E-03	7.46E-04	1.08E-02	2.17E-03	3.36E-04		4.08E-05		1.20E-02		2.36E-02		1.27E-02
7				1.37E-02	1.46E-02	2.45E+00	3.67E-02		6.20E-12	6.16E-12		5.91E-12		5.42E-12		2.00E-03	8.41E-04	1.08E-02	2.17E-03	3.87E-04		4.33E-05		1.21E-02		2.41E-02		1.26E-02
8				1.38E-02	1.47E-02	2.35E+00	4.18E-02		6.19E-12	6.19E-12		5.92E-12		5.41E-12		2.01E-03	9.61E-04	1.08E-02	2.16E-03	4.39E-04		4.30E-05		1.20E-02		2.92E-02		1.27E-02
9				1.38E-02	1.48E-02	2.32E+00	4.31E-02		6.30E-12	6.29E-12		5.96E-12		5.44E-12		1.88E-03	1.12E-03	1.08E-02	2.20E-03	5.29E-04		4.71E-05		1.20E-02		3.04E-02		1.27E-02
10			1.43E-02	1.50E-02	2.33E+00	4.58E-02		6.32E-12	6.31E-12		5.93E-12		5.46E-12		2.05E-03	1.41E-03	1.08E-02	2.25E-03	6.50E-04		4.64E-05		1.20E-02		3.32E-02		1.27E-02
11			1.45E-02	1.51E-02	2.33E+00	4.91E-02		6.32E-12	6.32E-12		5.98E-12		5.47E-12		2.06E-03	1.62E-03	1.08E-02	2.28E-03	7.54E-04		4.91E-05		1.20E-02		3.65E-02		1.26E-02
12			1.47E-02	1.52E-02	2.33E+00	5.13E-02		6.37E-12	6.39E-12		5.99E-12		5.50E-12		2.06E-03	1.78E-03	1.08E-02	2.28E-03	8.21E-04		4.75E-05		1.20E-02		3.87E-02		1.26E-02
13			1.49E-02	1.53E-02	2.41E+00	5.57E-02		6.41E-12	6.41E-12		6.02E-12		5.53E-12		2.07E-03	2.00E-03	1.08E-02	2.30E-03	9.30E-04		5.42E-05		1.20E-02		4.30E-02		1.27E-02
14			1.51E-02	1.54E-02	5.48E+00	5.93E-02		6.47E-12	6.48E-12		6.05E-12		5.56E-12		2.08E-03	2.15E-03	1.08E-02	2.31E-03	9.94E-04		5.83E-05		1.20E-02		4.66E-02		1.27E-02
15			1.52E-02	1.55E-02	5.38E+00	6.27E-02		6.56E-12	6.57E-12		6.08E-12		5.58E-12		2.08E-03	2.32E-03	1.08E-02	2.31E-03	1.07E-03		6.31E-05		1.20E-02		5.01E-02		1.26E-02
16			1.54E-02	1.55E-02	5.28E+00	6.90E-02		6.57E-12	6.58E-12		6.09E-12		5.60E-12		2.08E-03	2.46E-03	1.08E-02	2.31E-03	1.14E-03		6.03E-05		1.20E-02		5.63E-02		1.26E-02
17			1.56E-02	1.56E-02	5.49E+00	6.93E-02		6.61E-12	6.60E-12		6.12E-12		5.60E-12		2.07E-03	2.66E-03	1.08E-02	2.30E-03	1.21E-03		6.83E-05		1.20E-02		5.67E-02		1.26E-02
18			1.57E-02	1.57E-02	5.22E+00	7.19E-02		6.62E-12	6.59E-12		6.11E-12		5.63E-12		2.07E-03	2.83E-03	1.08E-02	2.31E-03	1.28E-03		6.69E-05		1.20E-02		5.93E-02		1.26E-02
19			1.59E-02	1.58E-02	5.35E+00	7.80E-02		6.66E-12	6.64E-12		6.14E-12		5.64E-12		2.09E-03	3.01E-03	1.08E-02	2.31E-03	1.36E-03		7.23E-05		1.20E-02		6.53E-02		1.27E-02
20			1.61E-02	1.58E-02	5.72E+00	8.18E-02		6.75E-12	6.75E-12		6.23E-12		5.72E-12		2.07E-03	3.17E-03	1.08E-02	2.30E-03	1.43E-03		6.98E-05		1.20E-02		6.91E-02		1.26E-02


==> casepti08.dat <==
remove	gmres_t 	direct_t 	pardiso_t	cholmod_t 	gmres_res	direct_res	pardiso_res	cholmod_res
1				2.93E-04	2.78E-04	5.46E-02	4.59E-04		3.78E-13	3.92E-13		3.70E-13		5.04E-13
2				3.03E-04	2.83E-04	5.37E-02	5.34E-04		3.69E-13	3.76E-13		4.34E-13		4.79E-13
3 			3.22E-04	2.91E-04	5.46E-02	5.78E-04		4.11E-13	3.95E-13		3.65E-13		4.79E-13
4				3.68E-04	3.11E-04	5.36E-02	6.41E-04		4.01E-13	3.70E-13		3.81E-13		4.37E-13
5				4.17E-04	3.30E-04	4.79E-02	7.29E-04		3.96E-13	3.60E-13		3.94E-13		4.45E-13
6				5.17E-04	3.82E-04	5.08E-02	8.49E-04		4.11E-13	4.33E-13		4.05E-13		4.83E-13
7				5.61E-04	4.00E-04	4.81E-02	9.42E-04		4.01E-13	4.06E-13		4.34E-13		4.91E-13
8				6.26E-04	4.25E-04	5.16E-02	9.70E-04		3.60E-13	3.67E-13		4.36E-13		5.16E-13
9				7.22E-04	4.67E-04	4.88E-02	1.05E-03		3.61E-13	4.05E-13		3.94E-13		5.05E-13
10			8.05E-04	5.01E-04	5.19E-02	1.08E-03		3.82E-13	4.03E-13		3.99E-13		4.78E-13

